Entropy-Compatible Reconstruction for High-Weissenberg Viscoelastic Flow

Log-conformation and square-root reconstructions preserve positive definiteness in high-Weissenberg viscoelastic simulations, but positivity alone does not guarantee compatibility with the discrete free-energy balance. We identify three reconstruction-level mechanisms by which strictly positive tensors can still generate nonphysical behavior: Jensen-type entropy bias, exponential amplification of logarithmic perturbations in highly stretched states, and sign-indefinite polymeric-work defects caused by using incompatible tensors in stress work and entropy variables. We formulate an entropy-compatible reconstruction principle and a corrected logarithmic reconstruction selected by a least-damping entropy constraint. The correction is local, positive, computable by bisection, spectrally controlled, and compatible with coupled velocity--pressure--conformation time stepping. We prove existence of the maximal admissible parameter, convexity of the entropy profile along the logarithmic path, a compatible free-energy estimate, a defect-budget estimate for noncompatible reconstructions, asymptotic inactivity on high-order admissible defects, and a conditional high-stretch resolution advantage in log-relative and entropy metrics. Reproducible diagnostics compare logarithmic, square-root, and linear reconstructions and verify the predicted entropy defects, work defects, stress-force errors, and high-Weissenberg accumulation.

==> data/coupled_flow_diagnostic.csv <==
stretch,theta,log_entropy_defect,sqrt_entropy_defect,corrected_entropy_defect,log_force_defect,sqrt_force_defect,corrected_force_defect,log_work_defect,sqrt_work_defect,corrected_work_defect
1.000000E+01,0.000488,3.341465E-06,1.439163E-05,8.109069E-13,2.782671E-02,5.709695E-02,1.358726E-05,-9.350178E-07,-6.102641E-08,-4.565511E-10
1.000000E+02,0.000122,2.963373E-05,1.328310E-04,3.410605E-13,2.744377E-01,5.482625E-01,3.350068E-05,-7.373649E-06,-5.640301E-07,-9.001025E-10
1.000000E+03,0.000061,2.845167E-04,1.303056E-03,6.821210E-13,2.736774E+00,5.446792E+00,1.670394E-04,-6.255883E-05,-5.319386E-06,-3.818287E-09


==> data/dynamic_high_wi_history.csv <==
t,reference_entropy,standard_entropy,corrected_entropy,standard_force_defect,corrected_force_defect,theta
0.000000,4.934755E+02,4.934755E+02,4.934755E+02,0.000000E+00,0.000000E+00,1.000000
0.012000,4.934367E+02,4.934396E+02,4.934367E+02,5.159785E+00,1.401206E-04,0.000027
0.024000,4.934700E+02,4.934755E+02,4.934700E+02,7.057723E+00,2.207857E-04,0.000032
0.252000,5.046358E+02,5.046409E+02,5.046358E+02,9.788701E+00,2.541256E-03,0.000105
0.036000,4.935745E+02,4.935772E+02,4.935745E+02,4.515897E+00,2.441708E-04,0.000042
0.048000,4.937492E+02,4.937498E+02,4.937492E+02,1.175665E+00,2.658757E-04,0.000051
0.060000,4.939924E+02,4.939958E+02,4.939924E+02,5.769421E+00,3.345824E-04,0.000056
0.264000,5.055215E+02,5.055241E+02,5.055215E+02,7.108865E+00,3.861863E-03,0.000109
0.072000,4.943022E+02,4.943069E+02,4.943022E+02,6.907335E+00,3.882396E-04,0.000064
0.084000,4.946760E+02,4.946778E+02,4.946760E+02,3.714683E+00,3.806627E-04,0.000068
0.276000,5.064098E+02,5.064100E+02,5.064098E+02,6.744620E-01,4.064277E-03,0.000113
0.096000,4.951112E+02,4.951123E+02,4.951112E+02,2.125709E+00,2.313998E-04,0.000071
0.108000,4.956046E+02,4.956091E+02,4.956046E+02,6.359215E+00,1.373796E-04,0.000069
0.288000,5.072976E+02,5.073010E+02,5.072976E+02,7.377362E+00,2.841285E-03,0.000116
0.120000,4.961527E+02,4.961572E+02,4.961527E+02,6.700605E+00,2.162443E-04,0.000068
0.132000,4.967519E+02,4.967526E+02,4.967519E+02,2.806244E+00,3.404404E-04,0.000069
0.144000,4.973981E+02,4.973992E+02,4.973981E+02,2.925559E+00,3.867614E-04,0.000071
0.300000,5.081824E+02,5.081881E+02,5.081824E+02,9.947093E+00,2.744142E-03,0.000121
0.156000,4.980874E+02,4.980924E+02,4.980874E+02,6.810178E+00,4.963910E-04,0.000075
0.168000,4.988154E+02,4.988200E+02,4.988154E+02,6.414159E+00,6.807886E-04,0.000080
0.312000,5.090618E+02,5.090641E+02,5.090618E+02,6.233177E+00,4.374032E-03,0.000125
0.180000,4.995779E+02,4.995786E+02,4.995779E+02,2.007110E+00,5.535109E-04,0.000080
0.192000,5.003704E+02,5.003718E+02,5.003704E+02,3.804247E+00,4.690514E-04,0.000076
0.204000,5.011887E+02,5.011936E+02,5.011887E+02,7.110164E+00,1.002371E-03,0.000078
0.324000,5.099338E+02,5.099340E+02,5.099338E+02,1.535864E+00,4.370947E-03,0.000121
0.216000,5.020285E+02,5.020323E+02,5.020285E+02,5.945927E+00,2.270391E-03,0.000090
0.228000,5.028856E+02,5.028864E+02,5.028856E+02,1.300647E+00,2.226039E-03,0.000098
0.240000,5.037559E+02,5.037586E+02,5.037559E+02,4.736573E+00,1.921192E-03,0.000097
0.336000,5.107969E+02,5.108004E+02,5.107969E+02,8.280665E+00,4.359420E-03,0.000117
0.348000,5.116500E+02,5.116553E+02,5.116500E+02,9.854503E+00,7.576049E-03,0.000132
0.360000,5.124923E+02,5.124944E+02,5.124923E+02,5.229004E+00,1.255341E-02,0.000156
0.372000,5.133235E+02,5.133245E+02,5.133235E+02,3.041609E+00,1.156039E-02,0.000163
0.384000,5.141438E+02,5.141480E+02,5.141438E+02,9.102716E+00,1.153705E-02,0.000158
0.396000,5.149535E+02,5.149580E+02,5.149535E+02,9.540355E+00,1.289576E-02,0.000159
0.408000,5.157536E+02,5.157547E+02,5.157536E+02,3.980541E+00,1.763803E-02,0.000176
0.420000,5.165453E+02,5.165469E+02,5.165453E+02,4.376703E+00,1.541616E-02,0.000192
0.432000,5.173304E+02,5.173357E+02,5.173304E+02,9.797840E+00,1.325824E-02,0.000196
0.444000,5.181107E+02,5.181151E+02,5.181107E+02,9.092702E+00,1.469859E-02,0.000200
0.456000,5.188887E+02,5.188891E+02,5.188887E+02,2.638142E+00,1.585429E-02,0.000199
0.468000,5.196670E+02,5.196686E+02,5.196670E+02,5.582897E+00,1.585007E-02,0.000195
0.480000,5.204485E+02,5.204540E+02,5.204485E+02,1.025605E+01,1.500147E-02,0.000198


==> data/entropy_correction_history.csv <==
t,standard_entropy,base_entropy,corrected_entropy,theta
0.000000,0.000000E+00,0.000000E+00,0.000000E+00,1.000000
0.020000,2.130973E-03,3.025042E-05,3.025042E-05,0.000305
0.040000,4.706658E-03,1.210042E-04,1.210042E-04,0.000366
0.060000,3.205296E-03,2.722692E-04,2.722692E-04,0.000448
0.080000,6.347474E-04,4.840594E-04,4.840594E-04,0.000549
0.100000,2.054138E-03,7.563942E-04,7.563942E-04,0.000635
0.120000,5.382149E-03,1.089298E-03,1.089298E-03,0.000692
0.140000,5.171226E-03,1.482800E-03,1.482800E-03,0.000732
0.160000,2.520947E-03,1.936938E-03,1.936938E-03,0.000763
0.180000,3.078614E-03,2.451752E-03,2.451752E-03,0.000787
0.200000,6.771808E-03,3.027289E-03,3.027289E-03,0.000793
0.220000,7.934019E-03,3.663602E-03,3.663602E-03,0.000810
0.240000,5.606741E-03,4.360747E-03,4.360747E-03,0.000824
0.260000,5.293453E-03,5.118789E-03,5.118789E-03,0.000836
0.280000,8.948371E-03,5.937795E-03,5.937795E-03,0.000846
0.300000,1.142214E-02,6.817841E-03,6.817841E-03,0.000854
0.320000,9.812998E-03,7.759006E-03,7.759006E-03,0.000862
0.340000,8.762240E-03,8.761376E-03,8.761376E-03,0.000869
0.360000,1.200997E-02,9.825042E-03,9.825042E-03,0.000875
0.380000,1.559672E-02,1.095010E-02,1.095010E-02,0.000880
0.400000,1.504338E-02,1.213665E-02,1.213665E-02,0.000885
0.420000,1.351565E-02,1.338481E-02,1.338481E-02,0.000895
0.440000,1.606855E-02,1.469468E-02,1.469468E-02,0.000899
0.460000,2.045719E-02,1.606638E-02,1.606638E-02,0.000902
0.480000,2.119678E-02,1.750005E-02,1.750005E-02,0.000905
0.500000,1.954816E-02,1.899580E-02,1.899580E-02,0.000913
0.520000,2.123674E-02,2.055378E-02,2.055378E-02,0.000920
0.540000,2.604238E-02,2.217412E-02,2.217412E-02,0.000922
0.560000,2.818060E-02,2.385698E-02,2.385698E-02,0.000924
0.580000,2.681921E-02,2.560251E-02,2.560251E-02,0.000930
0.600000,2.761485E-02,2.741086E-02,2.741086E-02,0.000936
0.620000,3.242696E-02,2.928220E-02,2.928220E-02,0.000937
0.640000,3.592339E-02,3.121671E-02,3.121671E-02,0.000935
0.660000,3.525887E-02,3.321454E-02,3.321454E-02,0.000943
0.680000,3.527942E-02,3.527590E-02,3.527590E-02,0.000944
0.700000,3.971362E-02,3.740096E-02,3.740096E-02,0.000942
0.720000,4.438520E-02,3.958991E-02,3.958991E-02,0.000939
0.740000,4.477725E-02,4.184297E-02,4.184297E-02,0.000940
0.760000,4.427483E-02,4.416032E-02,4.416032E-02,0.000954
0.780000,4.802191E-02,4.654219E-02,4.654219E-02,0.000955
0.800000,5.356434E-02,4.898879E-02,4.898879E-02,0.000952
0.820000,5.527660E-02,5.150034E-02,5.150034E-02,0.000959
0.840000,5.460876E-02,5.407707E-02,5.407707E-02,0.000971
0.860000,5.747521E-02,5.671922E-02,5.671922E-02,0.000977
0.880000,6.349977E-02,5.942702E-02,5.942702E-02,0.000974
0.900000,6.666492E-02,6.220072E-02,6.220072E-02,0.000977
0.920000,6.625220E-02,6.504058E-02,6.504058E-02,0.000987
0.940000,6.818720E-02,6.794684E-02,6.794684E-02,0.000995
0.960000,7.426869E-02,7.091979E-02,7.091979E-02,0.000989
0.980000,7.886918E-02,7.395968E-02,7.395968E-02,0.000984
1.000000,7.914403E-02,7.706680E-02,7.706680E-02,0.000999


==> data/scalar_log_bias.csv <==
amplitude,relative_mean_bias,entropy_defect
0.050000,6.250977E-04,1.255542E-02
0.100000,2.501563E-03,5.024523E-02
0.200000,1.002503E-02,2.013581E-01
0.400000,4.040178E-02,8.114915E-01
0.600000,9.204536E-02,1.848781E+00

